Analysis and Implementation of an Asynchronous Optimization Algorithm for the Parameter Server

This paper presents an asynchronous incremental aggregated gradient algorithm and its implementation in a parameter server framework for solving regularized optimization problems. The algorithm can handle both general convex (possibly non-smooth) regularizers and general convex constraints. When the empirical data loss is strongly convex, we establish linear convergence rate, give explicit expressions for step-size choices that guarantee convergence to the optimum, and bound the associated convergence factors. The expressions have an explicit dependence on the degree of asynchrony and recover classical results under synchronous operation. Simulations and implementations on commercial compute clouds validate our findings.

==> aws-delays-epsilon-2.csv <==
name,mean,std
us,1.8532298561972151,0.6691661409623338
eu,1.2080462815756934,0.6526521086115487
ap,4.048874078562052,0.6196754568167522


==> aws-delays-rcv1-2.csv <==
name,mean,std
us,1.843161785612738,0.72173144657702
eu,0.8979653811114485,0.6345088541161372
ap,7.195213899360761,0.9683939929341969


==> aws-delays-url-2.csv <==
name,mean,std
eu,0.9838511288338689,0.6508108587024882
ap,5.652208621607238,0.6709317992853358
us,1.8933510792199526,0.7072068673188969


==> aws-iterations-epsilon-2-cut.csv <==
k,exp,the
1,1150.5930648268088,1150.6334181231223
251,1144.255257160233,1148.2885850856576
501,1138.8243579410316,1145.9485304962086
751,1133.431852646918,1143.6132446169536
1001,1128.0691756510769,1141.2827177299157
1251,1122.7340363151309,1138.956940136922
1501,1117.425639358432,1136.635902159562
1751,1112.143559284954,1134.3195941391505
2001,1106.8874741908367,1132.0080064366832
2251,1101.6570983729732,1129.7011294328004
2501,1096.4521677781681,1127.3989535277442
2751,1091.2724319531433,1125.1014691413206
3001,1086.117652360416,1122.8086667128582
3251,1080.9876059709336,1120.520536701169
3501,1075.8821131591574,1118.2370695845084
3751,1070.8009274535577,1115.9582558605368
4001,1065.7438513850545,1113.6840860462776
4251,1060.7106937892722,1111.4145506780803
4501,1055.701271407067,1109.1496403115798
4751,1050.7154076127258,1106.8893455216569
5001,1045.7529317655942,1104.6336569024
5251,1040.8136863233542,1102.3825650670651
5501,1035.897502025318,1100.1360606480375
5751,1031.0042207312617,1097.8941342967923
6001,1026.1336906352053,1095.6567766838548
6251,1021.2857674652382,1093.4239784987635
6501,1016.4603750235931,1091.1957304500304
6751,1011.6573345392987,1088.9720232651014
7001,1006.8764742802964,1086.7528476903192
7251,1002.1176595979599,1084.5381944908843
7501,997.3807589515247,1082.3280544508157
7751,992.665643088019,1080.1224183729144
8001,987.9721843046603,1077.921277078723
8251,983.3002580386953,1075.7246214084896
8501,978.6497031594791,1073.5324422211274
8751,974.0204216418664,1071.3447303941787
9001,969.4123024139657,1069.161476823776
9251,964.8252323438523,1066.9826724246038
9501,960.2591034760492,1064.808308129862
9751,955.7138013649534,1062.6383748912267
10001,951.1892248464,1060.4728636788136
10251,946.6853440481701,1058.3117654811397
10501,942.2019595895939,1056.155071305087
10751,937.7389652595324,1054.0027721758634
11001,933.296255785844,1051.854859136966
11251,928.8737253476015,1049.7113232501451
11501,924.4712718920076,1047.5721555953655
11751,920.088797370554,1045.437347270769
12001,915.7261957568171,1043.3068893926388
12251,911.3833673604347,1041.1807730953624
12501,907.0602141725983,1039.0589895313933
12751,902.7566394811321,1036.9415298712156
13001,898.4726116550535,1034.8283853033065
13251,894.2079798984461,1032.7195470341003
13501,889.9626396098676,1030.6150062879512
13751,885.7364979973272,1028.5147543070964
14001,881.5294577983979,1026.4187823516204
14251,877.3414086489986,1024.3270816994193
14501,873.1722821797806,1022.2396436461629
14751,869.0219876207047,1020.1564595052592
15001,864.8904363759743,1018.0775206078187
15251,860.7775394540496,1016.0028183026177
15501,856.6832088764461,1013.9323439560624
15751,852.6073579672382,1011.8660889521528
16001,848.5498998397134,1009.8040446924479
16251,844.5107482937253,1007.7462025960288
16501,840.4898188206657,1005.6925540994632
16751,836.4870266609903,1003.6430906567696
17001,832.5022881319942,1001.5978037393827
17251,828.5355198548376,999.5566848361171
17501,824.5866394356651,997.5197254531317
17751,820.655564031385,995.4869171138948
18001,816.7422122370943,993.4582513591488
18251,812.8465038096664,991.433719746875
18501,808.968357639672,989.4133138522583
18751,805.1076940753139,987.3970252676518
19001,801.2644341890749,985.3848456025428
19251,797.4384990612,983.3767664835173
19501,793.6298099451392,981.372779554225
19751,789.8382893403004,979.3728764753444
20001,786.0638596253976,977.3770489245485
20251,782.3064438579795,975.3852885964707
20501,778.5659873454334,973.3975872026691
20751,774.8423930930205,971.4139364715921
21001,771.1355850234044,969.4343281485452
21251,767.4454881468633,967.4587539956557
21501,763.771988686464,965.4872057918377
21751,760.1150214755587,963.5196753327598
22001,756.4745432282415,961.556154430809
22251,752.8504806227043,959.5966349150586
22501,749.2427607088174,957.6411086312322
22751,745.6513115343234,955.6895674416709
23001,742.0761825023134,953.7420032252993
23251,738.5173920053608,951.7984078775922
23501,734.9746384149059,949.8587733105394
23751,731.4478463409109,947.9230914526133
24001,727.9369733842454,945.991354248735
24251,724.4419421472584,944.0635536602415
24501,720.9626838994834,942.1396816648496
24751,717.4991279950035,940.2197302566262
25001,714.0512058338917,938.3036914459525
25251,710.618848709223,936.3915572594916
25501,707.201988076088,934.4833197401548
25751,703.8005564102626,932.5789709470695
26001,700.4144859255287,930.6785029555449
26251,697.0437113205777,928.7819078570395
26501,693.6881892595052,926.8891777591296
26751,690.347827600118,925.0003047854738
27001,687.0225593742356,923.1152810757816
27251,683.7123184208909,921.2340987857821
27501,680.4170404565892,919.3567500871882
27751,677.1366586830334,917.4832271676669
28001,673.871108003046,915.6135222308055
28251,670.6203173710127,913.7476274960788
28501,667.3842002315879,911.885535198818
28751,664.16271265436,910.0272375901772
29001,660.9557840922172,908.1727269371014
29251,657.7633672214296,906.321995522295
29501,654.58539649034,904.4750356441887
29751,651.4218101528057,902.6318396169083
30001,648.2725632584171,900.7923997702421
30251,645.137590117267,898.9567084496094
30501,642.0168135006901,897.1247580160285
30751,638.9101655726405,895.2965408460849
31001,635.8175925820511,893.4720493318993
31251,632.739031529571,891.6512758810969
31501,629.6744220908878,889.8342129167742
31751,626.6236908514326,888.0208528774688
32001,623.5867452874697,886.2111882171278
32251,620.5635708490532,884.4052114050756
32501,617.5541105013809,882.6029149259841
32751,614.5583900945022,880.8042912798389
33001,611.5762617898171,879.0093329819103
33251,608.6076656921317,877.2180325627223
33501,605.6525427110246,875.4303825680191
33751,602.7108603172669,873.646375558737
34001,599.7825359621886,871.8660041109712
34251,596.8675084695982,870.0892608159463
34501,593.9657199114216,868.3161382799848
34751,591.0771114683723,866.5466291244765
35001,588.2016266186588,864.7807259858477
35251,585.3392092261264,863.0184215155307
35501,582.4898032383575,861.2597083799334
35751,579.6533513783785,859.5045792604085
36001,576.8297979902555,857.7530268532224
36251,574.0190873449271,856.0050438695266
36501,571.2211634926238,854.2606230353258
36751,568.435971797232,852.5197570914477
37001,565.6634557840316,850.7824387935137
37251,562.903561385706,849.0486609119083
37501,560.1562341550734,847.3184162317488
37751,557.4214188066281,845.5916975528551
38001,554.6990614542096,843.8684976897205
38251,551.9891081374097,842.1488094714812
38501,549.291505017119,840.4326257418869
38751,546.606209656291,838.7199393592705
39001,543.9331794163242,837.0107431965185
39251,541.2723392622662,835.305030141042
39501,538.6236358491263,833.6027930947461
39751,535.9870174320104,831.9040249740011
40001,533.3624309109493,830.2087187096124
40251,530.7498251428101,828.516867246792
40501,528.1491475471166,826.8284635451283
40751,525.5603453685694,825.1435005785569
41001,522.9833675664827,823.4619713353319
41251,520.4181635823041,821.7838688179962
41501,517.8646827087723,820.1091860433527
41751,515.3228722817511,818.4379160424347
42001,512.7927315746994,816.7700518604778
42251,510.27417173063503,815.1055865568902
42501,507.76713218254037,813.4445132052241
42751,505.27156252858583,811.7868248931471
43001,502.7874134861825,810.1325147224126
43251,500.3146291790245,808.4815758088321
43501,497.85316633988947,806.8340012822463
43751,495.4029762023025,805.1897842864958
44001,492.96401005755945,803.5489179793934
44251,490.5362179948466,801.9113955326956
44501,488.1195526872785,800.2772101320737
44751,485.71396480989,798.6463549770854
45001,483.3194073591261,797.018823281147
45251,480.9358315097888,795.3946082715055
45501,478.5631901588738,793.7737031892085
45751,476.201435979301,792.1561012890787
46001,473.85051997903486,790.5417958396839
46251,471.51038956958547,788.9307801233097
46501,469.1810051379379,787.3230474359317
46751,466.86231950890493,785.7185910871871
47001,464.5542863374084,784.1174044003475
47251,462.2568596091962,782.5194807122905
47501,459.969993328054,780.9248133734718
47751,457.69364141961984,779.3333957478993
48001,455.4277579102379,777.7452212131024
48251,453.1722975203267,776.1602831601076
48501,450.92721528114805,774.5785749934088
48751,448.69246630693584,773.0000901309409
49001,446.4680052296843,771.4248220040523
49251,444.253787050269,769.8527640574772
49501,442.04976770323185,768.2839097493081
49751,439.8559030971725,766.7182525509701


==> aws-iterations-rcv1-2-cut.csv <==
k,exp,the
1,1202.5550634365625,1202.6742096853986
251,1156.0372443108963,1200.2233246548064
501,1113.233795479928,1197.7774341916413
751,1073.8872501525707,1195.3365281176602
1001,1037.5039030015791,1192.9005962753617
1251,1003.6789896723141,1190.4696285279445
1501,972.0764938411985,1188.0436147592636
1751,942.426232772126,1185.6225448737907
2001,914.504864519651,1183.20640879657
2251,888.127307221654,1180.795196473177
2501,863.137966238777,1178.388897869677
2751,839.4074463835022,1175.9875029725831
3001,816.8223559542502,1173.5910017888143
3251,795.2890197899052,1171.1993843456546
3501,774.724114073693,1168.8126406907104
3751,755.057279159582,1166.4307608918702
4001,736.2231741748603,1164.0537350372622
4251,718.1640102211403,1161.6815532352146
4501,700.829412169942,1159.3142056142124
4751,684.174415522826,1156.951682322858
5001,668.1573926552036,1154.5939735298298
5251,652.741609938763,1152.2410694238401
5501,637.8925350197037,1149.8929602135968
5751,623.5792902364622,1147.5496361277599
6001,609.7738639828762,1145.2110874149018
6251,596.4488303033752,1142.8773043434683
6501,583.5798385758756,1140.5482772017358
6751,571.1436854424343,1138.223996297772
7001,559.1193786741098,1135.9044519593954
7251,547.4873768785311,1133.5896345341355
7501,536.2306084117275,1131.2795343891917
7751,525.3309946154118,1128.974141911394
8001,514.7720949795014,1126.6734475071628
8251,504.53808401628993,1124.3774416024687
8501,494.6150924357511,1122.0861146427928
8751,484.98942872643164,1119.799457093087
9001,475.6486046730558,1117.5174594377347
9251,466.58029488924626,1115.2401121805103
9501,457.7735720797633,1112.9674058445407
9751,449.2178205084066,1110.699330972265
10001,440.9024549177152,1108.4358781253957
10251,432.81844467523774,1106.177037884879
10501,424.9563724348659,1103.922800850856
10751,417.30815310869633,1101.673157642624
11001,409.86540878085555,1099.4280988985954
11251,402.6204335108914,1097.1876152762618
11501,395.5658150017234,1094.951697452153
11751,388.69461432839597,1092.720336121798
12001,382.00020558612266,1090.4935219996883
12251,375.47608310197626,1088.2712458192368
12501,369.1162313793003,1086.0534983327418
12751,362.9148533395719,1083.8402703113454
13001,356.8663278515178,1081.6315525449986
13251,350.96559523015037,1079.4273358424202
13501,345.20759888270146,1077.22761103106
13751,339.58743318043344,1075.0323689570596
14001,334.1006792444372,1072.8416004852152
14251,328.74309063139646,1070.6552964989396
14501,323.5102290905304,1068.473447900224
14751,318.39822172790923,1066.2960456095993
15001,313.4031552313388,1064.1230805661
15251,308.52133602651605,1061.9545437272257
15501,303.74941843218716,1059.7904260689022
15751,299.0836887299203,1057.630718585446
16001,294.5210190900452,1055.4754122895256
16251,290.05822971831907,1053.3244982121255
16501,285.6925535569403,1051.1779674025063
16751,281.42107088121094,1049.0358109281697
17001,277.2407435295445,1046.8980198748204
17251,273.14898293823865,1044.76458534633
17501,269.14331666243083,1042.635498464698
17751,265.2212674748472,1040.510750370017
18001,261.3805504046677,1038.390332220434
18251,257.6189372310548,1036.2742351921152
18501,253.93405305207426,1034.1624504792085
18751,250.32366972457308,1032.0549692938066
19001,246.78578793196374,1029.9517828659107
19251,243.31849761151165,1027.8528824433947
19501,239.9197974712095,1025.7582592919673
19751,236.58783790621294,1023.6679046951372
20001,233.32091635884956,1021.5818099541752
20251,230.11729859852872,1019.49996638808
20501,226.97530031010302,1017.4223653335407
20751,223.89335754724996,1015.3489981449
21001,220.86986278029846,1013.2798561941208
21251,217.90337174861955,1011.214930870748
21501,214.99246121448874,1009.1542135818733
21751,212.13563527260663,1007.0976957520998
22001,209.33166123597752,1005.0453688235054
22251,206.57917282957118,1002.9972242556098
22501,203.8769438058738,1000.9532535253347
22751,201.22368472415314,998.913448126972
23001,198.61824644319825,996.8777995721465
23251,196.05950963232587,994.846299389782
23501,193.5463430839668,992.818939126064
23751,191.07770729230876,990.7957103444065
24001,188.65252494693792,988.7766046254159
24251,186.26994955672333,986.7616135668567
24501,183.9288252282208,984.7507287836144
24751,181.62814022965807,982.7439419076641
25001,179.36697459171066,980.7412445880326
25251,177.14446697851895,978.7426284907656
25501,174.95968788306,976.7480852988913
25751,172.81195422737548,974.757606712388
26001,170.70058591994666,972.7711844481472
26251,168.62460028129524,970.7888102399404
26501,166.58309047805574,968.8104758383855
26751,164.57535342146372,966.8361730109107
27001,162.60061477951834,964.8658935417203
27251,160.658157004501,962.8996292317632
27501,158.74727541863123,960.9373718986951
27751,156.86747276875442,958.9791133768471
28001,155.01797488541075,957.0248455171907
28251,153.1981199251969,955.0745601873035
28501,151.40724870030874,953.1282492713365
28751,149.64479658360995,951.1859046699794
29001,147.91014701495826,949.2475183004273
29251,146.20275137348597,947.3130820963468
29501,144.5220375485106,945.3825880078426
29751,142.86745890876395,943.456028001424
30001,141.238593292323,941.5333940599714
30251,139.63489152265794,939.6146781827032
30501,138.05579535108868,937.699872385142
30751,136.50078992937827,935.788968699082
31001,134.96946019087375,933.8819591725553
31251,133.46133375403917,931.9788358697994
31501,131.9759467251861,930.0795908712226
31751,130.5127954981057,928.1842162733737
32001,129.07163499105363,926.2927041889069
32251,127.65191294314482,924.4050467465498
32501,126.25317311225693,922.5212360910712
32751,124.87501775756866,920.6412643832464
33001,123.51705250702476,918.7651237998269
33251,122.17890440978323,916.8928065335074
33501,120.86019412050709,915.0243047928917
33751,119.56055209133127,913.1596108024621
34001,118.27961082680166,911.298716802546
34251,117.01703394420191,909.4416150492845
34501,115.77247956150256,907.5882978145987
34751,114.54563023248765,905.7387573861594
35001,113.33614621365545,903.8929860673534
35251,112.14373093711013,902.0509761772524
35501,110.96805406245619,900.212720050581
35751,109.80883851189944,898.3782100376842
36001,108.66577673508793,896.5474385044957
36251,107.53857973199823,894.7203978325075
36501,106.42696723066751,892.8970804187361
36751,105.33066575627632,891.0774786756919
37001,104.24939807905764,889.2615850313476
37251,103.1829617171162,887.4493919291075
37501,102.1310466670139,885.6408918277741
37751,101.09339413595075,883.836077201518
38001,100.06978897372912,882.0349405398471
38251,99.05999984762288,880.2374743475738
38501,98.06376401420033,878.4436711447853
38751,97.08084220849354,876.6535234668114
39001,96.11098481424409,874.8670238641943
39251,95.15399423047536,873.0841649026569
39501,94.20965183934513,871.3049391630719
39751,93.27774638568769,869.529339241432
40001,92.35807084617086,867.7573577488172
40251,91.45042713985548,865.9889873113657
40501,90.55459904675975,864.2242205702428
40751,89.67039912044879,862.4630501816094
41001,88.79763556847996,860.7054688165928
41251,87.936116764228,858.9514691612553
41501,87.08570647565256,857.201043916564
41751,86.24618138527214,855.4541857983603
42001,85.41737353640558,853.7108875373298
42251,84.59911388950465,851.971141878972
42501,83.79122930609182,850.2349415835704
42751,82.99356048116914,848.5022794261615
43001,82.20593889176983,846.7731481965053
43251,81.42820989397718,845.0475406990557
43501,80.66021846850086,843.3254497529301
43751,79.90179708217192,841.606868191879
44001,79.15279786818883,839.8917888642573
44251,78.41307518645952,838.1802046329938
44501,77.68247330357975,836.4721083755618
44751,76.96088376739624,834.7674929839487
45001,76.24815290492667,833.066351364628
45251,75.54413689648192,831.3686764385284
45501,74.84872208396315,829.6744611410045
45751,74.16176474503783,827.983698421808
46001,73.48313933004592,826.2963812450579
46251,72.8127105900254,824.6125025892115
46501,72.15036522901696,822.932055447035
46751,71.49597506852571,821.2550328255743
47001,70.8494466912881,819.5814277461262
47251,70.21064728797772,817.911233244209
47501,69.57945496104917,816.244442369533
47751,68.95574363081687,814.5810481859738
48001,68.33941784808823,812.92104377154
48251,67.73036369463838,811.2644222183479
48501,67.12847798929526,809.6111766325903
48751,66.53364612065945,807.9613001345083
49001,65.9458649011091,806.3147858583642
49251,65.36501386547732,804.6716269524105
49501,64.79091493202695,803.031816578863
49751,64.22347462520744,801.3953479138725


==> aws-iterations-url-2-cut.csv <==
k,exp,the
1,1294.993558605753,1295.397454701436
251,1202.9853807217007,1292.7576124192724
501,1140.9119192505457,1290.1231497734896
751,1087.9593503696965,1287.4940558011265
1001,1042.0143067025242,1284.8703195615633
1251,1002.0898058538011,1282.251930136476
1501,966.9951654431741,1279.6388766297894
1751,935.541481347791,1277.031148167635
2001,907.1741607694985,1274.4287338983017
2251,881.3972082790608,1271.8316229921943
2501,857.7723791631076,1269.2398046417861
2751,836.0434495404508,1266.6532680615744
3001,816.1220832662102,1264.0720024880363
3251,797.4466739002976,1261.4959971795838
3501,779.84409617006,1258.9252414165176
3751,763.1863940681051,1256.3597245009855
4001,747.3504694901009,1253.799435756934
4251,732.2313720212181,1251.244364530067
4501,717.727099555793,1248.6945001878012
4751,703.7573391333297,1246.1498321192194
5001,690.26415614143,1243.610349735029
5251,677.1998681990925,1241.0760424675168
5501,664.5248441212459,1238.546899770505
5751,652.2061003715625,1236.0229111193075
6001,640.2159618409319,1233.5040660106858
6251,628.5311322641381,1230.9903539628062
6501,617.1318198540461,1228.481764515195
6751,606.0010745753898,1225.9782872286958
7001,595.1242618805528,1223.4799116854253
7251,584.4886268942269,1220.986627488731
7501,574.0829636961506,1218.4984242631474
7751,563.8973421995164,1216.0152916543523
8001,553.963250914161,1213.537219329124
8251,544.2397529089022,1211.0641969752996
8501,534.7093957334582,1208.5962143017296
8751,525.3632291563989,1206.1332610382374
9001,516.1950536933173,1203.6753269355752
9251,507.19939203099636,1201.2224017653818
9501,498.37126557977535,1198.7744753201403
9751,489.7061189536918,1196.3315374131348
10001,481.19973629631164,1193.8935778784091
10251,472.84820839546023,1191.460586570723
10501,464.64787688212465,1189.0325533655123
10751,456.59530576739667,1186.6094681588438
11001,448.6872562960249,1184.1913208673752
11251,440.9206692973448,1181.7781014283134
11501,433.2925801072321,1179.369799799371
11751,425.7994199411731,1176.9664059587258
12001,418.4381681702036,1174.5679099049783
12251,411.20621463695426,1172.174301657111
12501,404.10108902093833,1169.7855712544463
12751,397.1204456802615,1167.4017087566044
13001,390.2620240005199,1165.0227042434637
13251,383.5236625744908,1162.6485478151178
13501,376.90328145790704,1160.279229591835
13751,370.3988757072567,1157.9147397140173
14001,364.00850787009455,1155.5550683421586
14251,357.7303170727197,1153.2002056568053
14501,351.5624782419776,1150.850141858514
14751,345.50337240239884,1148.5048671678112
15001,339.55814656729626,1146.1643718251528
15251,333.7150357688734,1143.8286460908835
15501,327.9714582985362,1141.4976802451952
15751,322.3256033198298,1139.1714645880884
16001,316.77586328170355,1136.84998943933
16251,311.32049569228406,1134.5332451384154
16501,305.9580679378169,1132.2212220445251
16751,300.6884400439077,1129.9139105364868
17001,295.5044450514445,1127.6113010127353
17251,290.40483544053467,1125.3133838912718
17501,285.3885931444765,1123.020149609624
17751,280.4547269028172,1120.731588624807
18001,275.602260012501,1118.4476914132827
18251,270.82926414580146,1116.1684484709215
18501,266.1337739350336,1113.8938503129614
18751,261.5147182371035,1111.6238874739686
19001,256.97114952869856,1109.358550507799
19251,252.50219312912455,1107.0978299875592
19501,248.10699916734274,1104.8417165055653
19751,243.78474488555807,1102.5902006733054
20001,239.53455830716055,1100.3432731214
20251,235.35497598782572,1098.1009244995637
20501,231.24506036830095,1095.863145476565
20751,227.2040677232606,1093.6299267401882
21001,223.23127249709447,1091.4012589971953
21251,219.32569679209237,1089.1771329732862
21501,215.48603222654683,1086.9575394130602
21751,211.71157483278284,1084.7424690799785
22001,208.00165619085274,1082.531912756324
22251,204.3556181746425,1080.325861243166
22501,200.77281437506474,1078.1243053603177
22751,197.25260916426686,1075.927235946302
23001,193.79435051963443,1073.7346438583106
23251,190.39685477602163,1071.5465199721677
23501,187.05925949480212,1069.362855182291
23751,183.78095356495848,1067.1836404016535
24001,180.56081088354344,1065.0088665617475
24251,177.3979667981147,1062.8385246125451
24501,174.29184107303396,1060.6726055224608
24751,171.24186729690655,1058.5111002783146
25001,168.24683362727956,1056.3539998852941
25251,165.30448783647827,1054.2012953669173
25501,162.41394086755616,1052.0529777649942
25751,159.57358734015008,1049.9090381395918
26001,156.78226920889784,1047.769467568994
26251,154.03871098702913,1045.6342571496664
26501,151.34234439703448,1043.5033979962197
26751,148.69267854315413,1041.3768812413707
27001,146.08826074987007,1039.2546980359061
27251,143.527563359305,1037.1368395486481
27501,141.0094190126347,1035.0232969664132
27751,138.5333788531686,1032.9140614939797
28001,136.10892081862667,1030.809124354049
28251,133.73255249159374,1028.7084767872084
28501,131.39528086606913,1026.6121100518972
28751,129.0966900097599,1024.5200154243678
29001,126.83639844511278,1022.4321841986507
29251,124.61402843792204,1020.3486076865181
29501,122.42920426700069,1018.2692772174472
29751,120.28105817968907,1016.194184138585
30001,118.1689111809634,1014.1233198147115
30251,116.09241213876187,1012.0566756282043
30501,114.0500827901486,1009.9942429790025
30751,112.0405194562005,1007.9360132845707
31001,110.06341792534484,1005.8819779798639
31251,108.11847766917923,1003.8321285172917
31501,106.20539433872902,1001.7864563666814
31751,104.3231108882187,999.7449530152447
32001,102.47054634809516,997.7076099675407
32251,100.64741777889107,995.6744187454415
32501,98.85345755110696,993.6453708880962
32751,97.08798789145243,991.6204579518954
33001,95.35042989408704,989.5996715104374
33251,93.64053272578592,987.5830031544923
33501,91.95804642763296,985.5704444919663
33751,90.30272457315053,983.5619871478686
34001,88.6743233375528,981.5576227642747
34251,87.07259778750482,979.5573430002928
34501,85.49730986208687,977.5611395320283
34751,83.94821879525149,975.5690040525501
35001,82.42508753018403,973.580928271855
35251,80.92768110408063,971.5969039168339
35501,79.45576560598438,969.6169227312371
35751,78.00892371213091,967.6409764756402
36001,76.58618717083012,965.6690569274091
36251,75.18725881754165,963.7011558806669
36501,73.81192333264487,961.7372651462592
36751,72.45996804407653,959.7773765517192
37001,71.13117999358495,957.8214819412351
37251,69.82534832560702,955.8695731756155
37501,68.54226324162504,953.9216421322557
37751,67.28171750479508,951.9776807051028
38001,66.04350409844918,950.037680804624
38251,64.82723031341727,948.1016343577713
38501,63.63212126713866,946.169533307949
38751,62.45794023697267,944.2413696149788
39001,61.30449137363249,942.3171352550678
39251,60.17157953771804,940.3968222207745
39501,59.059010972600646,938.4804225209751
39751,57.96659307485291,936.5679281808311
40001,56.89413407092523,934.6593312417551
40251,55.84144390405548,932.7546237613784
40501,54.808333063378946,930.8537978135181
40751,53.794515295461046,928.9568454881431
41001,52.799171446513434,927.0637588913426
41251,51.82160268786026,925.1745301452919
41501,50.861635979184214,923.2891513882207
41751,49.91900425644985,921.4076147743795
42001,48.99300019535425,919.5299124740075
42251,48.08338555698775,917.6560366733
42501,47.19000318962861,915.7859795743758
42751,46.31269725683223,913.9197333952446
43001,45.451312377152675,912.0572903697745
43251,44.60569077416027,910.1986427476602
43501,43.77564156925547,908.3437827943908
43751,42.960428131333884,906.4927027912162
44001,42.1596914721554,904.6453950351171
44251,41.37328602034892,902.8018518387713
44501,40.60092639720302,900.9620655305232
44751,39.84185448718348,899.1260284543495
45001,39.09547135755291,897.2937329698296
45251,38.36159424882881,895.4651714521141
45501,37.640109459890034,893.6403362918899
45751,36.930903139105354,891.8192198953521
46001,36.23386319105391,890.0018146841704
46251,35.5488782635582,888.1881130954583
46501,34.87583684958274,886.3781075817413
46751,34.214629924313286,884.5717906109257
47001,33.565148025059976,882.7691546662675
47251,32.92728213896073,880.97019224634
47501,32.30084294565544,879.1748958650036
47751,31.685215095472053,877.3832580513754
48001,31.080209280454262,875.5952713497954
48251,30.48572556235309,873.8109283197991
48501,29.901664433084033,872.0302215360832
48751,29.32792760962235,870.2531435884767
49001,28.76441723614551,868.4796870819098
49251,28.211035722215108,866.7098446363824
49501,27.667686895251354,864.9436088869336
49751,27.134275520513185,863.1809724836121


==> toy-results.csv <==
k,1.5-exp,1.5-the,2.0-exp,2.0-the
1,1233.6455769812908,1234.3355161382938,1232.8608004636676,1233.2588304805843
101,1117.5630556195651,1213.4593269874954,919.1559320176718,1139.5217252519678
201,1012.0546378508144,1192.936214668532,678.6964817067382,1052.9093570854134
301,916.4128508070385,1172.7602076293992,496.7949598317948,972.8801914618034
401,829.7274250663725,1152.9254353143342,359.70665084629945,898.9338546280712
501,751.0731001398425,1133.4261264556787,257.35379893377706,830.6080050641146
601,679.6272223274233,1114.2566073946273,181.51122743094282,767.475442742152
701,614.7064375675122,1095.411300430381,125.92656377191591,709.1414381044833
801,555.675746093379,1076.884722197219,85.67799897960172,655.2412640593732
901,501.98908386014006,1058.6714820690174,56.93796055598824,605.4379155641262
1001,453.2115299381177,1040.7662805907567,36.820343349353074,559.4200025372936
1101,408.8531974439989,1023.1639079365524,23.032875076939376,516.8998029256705
1201,368.480900251074,1005.8592423937679,13.885391659614168,477.6114637530952
1301,331.77818644234037,988.8472488727627,8.063786379502718,441.30933890330095
1401,298.3803542597647,972.1229774418484,4.480279245352779,407.7664532439866
1501,268.0252736723679,955.6815618870197,2.375323104137479,376.7730834892073
1601,240.44030569368178,939.518218296047,1.1942802945001798,348.1354469270792
1701,215.37607096634355,923.6282436665136,0.5886075436543362,321.6744898142091
1801,192.62341101894947,908.0070145373976,0.289784675809196,297.2247678614168
1901,171.97496358301393,892.6499856437958,0.1709272034727828,274.633411811106
2001,153.24736142286346,877.5526885944013,0.11631966598805975,253.75917163866802
2101,136.28283237362294,862.710730571348,0.0767447552901488,234.4715334018909
2201,120.93095321714901,848.1197930520443,0.04752924849670408,216.6499032165685
2301,107.05165570950741,833.7756305526265,0.026832785505539608,200.18285325620676
2401,94.5156366479776,819.67406939266,0.013064606069640534,184.96742506151912
2501,83.22356624397099,805.8110064807372,0.004896929465272078,170.90848580373054
2601,73.06079383525454,792.1824081206115,0.0012197734125612286,157.91813347679457
2701,63.93273419830107,778.7843088375248,0.0006837258226793486,145.91514729955185
2801,55.758078896976244,765.6128102243839,0.0005374393221070457,134.82447989152914
2901,48.45074321585459,752.6640798074525,0.000422857736242576,124.57678804726244
3001,41.93998580970936,739.9343499312267,0.000332934616011824,115.10799917536053
3101,36.15980508022525,727.4199166621714,0.0002619724297368696,106.35891069151681
3201,31.048744316342614,715.1171387109973,0.00020625989979438178,98.27481986071638
3301,26.551775891534334,703.022436373164,0.00016243056289996845,90.8051817742674
3401,22.61619243811407,691.1322904873049,0.00012793404427456956,83.90329332319405
3501,19.192719889924387,679.4432414112666,0.0001006979900468609,77.52600119206947
3601,16.239273141015758,667.9518880154657,7931893206416079e-20,71.63343204755095
3701,13.715768279038299,656.6548866932729,6249454708003611e-20,66.18874323465059
3801,11.579722718835546,645.5489503881321,4920893551230701e-20,61.15789242199629
3901,9.792449418987282,634.6308476371357,3871192688800744e-20,56.50942475581539
4001,8.313210014174851,623.8974016307745,30477256553456437e-21,52.21427619184338
4101,7.09489768020463,613.3454892885903,23985999280312907e-21,48.2455917755124
4201,6.091477899416024,602.9720403504631,18897549800329594e-21,44.57855773423513
4301,5.243781896543818,592.7740364832641,14875496995423092e-21,41.19024633195992
4401,4.499171176529211,582.7485104026223,11702779338886773e-21,38.05947251596627
4501,3.820480541158732,572.8925450095402,9214717744171878e-21,35.16666145960065
4601,3.197534516292944,563.2032725416146,7260367342192104e-21,32.493726172777556
4701,2.6427924514606453,553.6778737386118,5716215305268581e-21,30.023954415018835
4801,2.169929528016487,544.3135770221555,450024587158299e-20,27.741904203966953
4901,1.7754397966014488,535.1076576892882,3543502961130106e-21,25.633307266050775
5001,1.4481523244103693,526.0574371196722,27909546237030546e-22,23.684979825639154
5101,1.176792878130764,517.1602819961992,21978753325104085e-22,21.884740174901413
5201,0.9524249357926557,508.41360353878093,17308719674955296e-22,20.22133250898893
5301,0.7674450097682677,499.8148567511,13628701221787751e-22,18.684356550325578
5401,0.6152478200559973,491.36153968009853,10730273403308888e-22,17.26420252199046
5501,0.4904349405422833,483.05119268799257,8448709714411952e-22,15.95199106362098
5601,0.3886527243444309,474.88139773659833,6656092911447611e-22,14.739517714166913
5701,0.306152789145727,466.84977768376166,524372540054677e-21,13.619201614379888
5801,0.23967838446078824,458.9539955916886,4127598994116458e-22,12.58403810830599
5901,0.1864609227816886,451.19175404697285,3251756416951903e-22,11.627554947427647
6001,0.14415361209547498,443.5607944921237,25612614702062536e-23,10.743771823625636
6101,0.11079871084840594,436.0588965684002,2017800718522554e-22,9.927162977945612
6201,0.08477232067545569,428.6838774697595,15872726183249515e-23,9.172622651384403
6301,0.06465101484360083,421.4335913077321,12484561398915349e-23,8.47543316168081
6401,0.04924621322528554,414.30592848703844,9831223124133409e-23,7.831235406514531
6501,0.03755687056558263,407.2988150917665,7740258577033571e-23,7.23600160868763
6601,0.02875581464049304,400.41021228192955,6093775019705777e-23,6.686010132880661
6701,0.02216182853582861,393.6381157002312,4789464511255404e-23,6.177822216528014
6801,0.017223184187235514,386.98055488886325,3772246224316671e-23,5.708260469324705
6901,0.01348540827643757,380.4355927161668,29708461696378676e-24,5.2743890069351504
7001,0.010608217652174262,374.00132481299073,23399107899630548e-24,4.873495094692029
7101,0.008356077413243856,367.67587901858286,1842236895628381e-23,4.503072186514453
7201,0.0065761679381214026,361.4574148358525,14497456069047132e-24,4.160804252998118
7301,0.00517589191883347,355.34412289584606,11414323669774329e-24,3.8445513006904712
7401,0.004074856718694056,349.33422443128046,8983572903901966e-24,3.552335992011754
7501,0.003204718222780678,343.42597075898,7074064894600707e-24,3.2823312821643915
7601,0.0025221864499978307,337.6176427710671,5571011998014049e-24,3.0328489957318454
7701,0.001985465217888217,331.90755043475787,4382662935809628e-24,2.8023292715433428
7801,0.0015626329044639083,326.29403230061877,34494052575324503e-25,2.589330809809623
7901,0.001228097515218844,320.7754550191389,2716556731662047e-24,2.3925218605509824
8001,0.000966373831802841,315.35021286547897,21385865911073062e-25,2.210671896973719
8101,0.0007603472408186526,310.01672727225827,16832568412444748e-25,2.042643921733663
8201,0.0005980939751473544,304.7734463702429,13248360297677525e-25,1.8873873579825418
8301,0.0004705403493773343,299.6188445368034,1040631188999406e-24,1.7439314807491895
8401,0.00037035806095885607,294.55142195200824,819145789556433e-24,1.611379347586047
8501,0.00029135344944706913,289.5697041622255,6450239972665839e-25,1.4889021905329471
8601,0.000229377544649494,284.67224165110537,5077247422085712e-25,1.3757342343345567
8701,0.0001804840243784793,279.85760941781837,39950512447002507e-26,1.271167908512932
8801,0.00014200774860782169,275.1244065624271,3147999409470385e-25,1.1745494233591838
8901,0.00011162700277504554,270.47125587826986,2470603077909934e-25,1.0852746821836214
9001,8777310265757614e-20,265.8968034512394,19453064216223439e-26,1.002785504266155
9101,6904169989561075e-20,261.39971826583763,15310935790259416e-26,0.9265661348913596
9201,5430112662684269e-20,256.97869181789434,120608105295819e-24,0.8561400206475732
9301,42684525440654724e-21,252.63243773383536,9488409399429402e-26,0.7910668298279312
9401,3356110557510317e-20,248.35969139638982,7473888512738389e-26,0.7309396993037144
9501,26382813985581923e-21,244.15920957662814,5887652602329737e-26,0.6753826906563848
9601,20720759173674376e-21,240.02977007222353,4634151939127137e-26,0.6240484396630442
9701,1628343902847807e-20,235.97017135183077,3650438811874561e-26,0.5766159844389828
9801,12801116972488905e-21,231.97923220548014,28760170317718607e-27,0.5327887586580032
9901,10056982303587546e-21,228.05579140088452,2264245135994275e-26,0.4922927373033558
10001,789648401359515e-20,224.19870734555823,17827619567999846e-27,0.4548747233557842
10101,61992211380740655e-22,220.40685775465172,14034794269466465e-27,0.4203007647063875
10201,4855257211581266e-21,216.67913932440302,1105229468747422e-26,0.38835469139621476
10301,3804592568610156e-21,213.01446741111286,8700749828880796e-27,0.35883676403683956
10401,2984187875606469e-21,209.41177571554897,6853287847038703e-27,0.3315624249613108
10501,23376470890628667e-22,205.87001597268778,5394126930264476e-27,0.30636114429718425
10601,18315473534653672e-22,202.3881576467039,42450552709875175e-28,0.2830753537468309
10701,14333118623685914e-22,198.96518763111794,33407273133163345e-28,0.26155946140859854
10801,11214179152390175e-22,195.60010995401578,26311354073144942e-28,0.24167894147910104
10901,8759718213523438e-22,192.2919454882535,20715315078373156e-28,0.22330949314509713
11001,6834232872744818e-22,189.0397316665635,163113822449655e-26,0.20633626340602124
11101,5329726765579437e-22,185.84252220147897,1284105844678838e-27,0.19065312896794653
11201,41522555537099097e-23,182.69938680999525,10113030636277237e-28,0.1761620327191005
11301,32294564036263336e-23,179.6094109428883,7963212399673876e-28,0.162772370638317
11401,25041442426049703e-23,176.57169551861043,6271094793318515e-28,0.15040042530313574
11501,19411973288828197e-23,173.58535666168757,4938875193577531e-28,0.1389688424556204
11601,15009208426610414e-23,170.64952544554018,38880259925501345e-29,0.12840614735317765
11701,11571828658611418e-23,167.76334763965426,3062510670600949e-28,0.1186462978804148
11801,8897776182915315e-23,164.92598346102827,2410891651876696e-28,0.10962827162791407
11901,6821588507609968e-23,162.13660732982396,18987219978827237e-29,0.10129568435617921
12001,5208936358245295e-23,159.39440762914964,1495133112254878e-28,0.09359643745924047
12101,39610780131910683e-24,156.69858646890617,1177096887019086e-28,0.08648239222372286
12201,2995609951813923e-23,154.04835945362754,9268850792902017e-29,0.07990906884671645
12301,2251931673253544e-23,151.442955454247,7296372083122199e-29,0.07383536833059162
12401,1681612312595327e-23,148.8816163837243,5745262956209235e-29,0.0682233155159353
12501,12417534542096889e-24,146.36359697646694,4522264966392455e-29,0.06303782164594997
12601,9097704794667253e-24,143.88816457148246,3560733329226444e-29,0.05824646497777469
12701,6586582454004189e-24,141.45459889919815,2804487136718665e-29,0.053819288069023946
12801,469825474533598e-23,139.06219187188617,22069680486930113e-30,0.04972861047210019
12901,32855592133028317e-25,136.7102473776334,1737020554584041e-29,0.045948855665171574
13001,22461999505741402e-25,134.39808107779555,13660497572523904e-30,0.04245639113771931
13101,14884399585160257e-25,132.12502020787718,107589498167916e-28,0.03922938063080662
13201,9472332211406462e-25,129.8904033817794,8474292979002904e-30,0.03624764760821768
13301,5687467561335664e-25,127.69358039935803,6672549591203016e-30,0.03349254910483437
13401,3132324082747252e-25,125.53391205723682,5256087055443267e-30,0.030946859163501407
13501,14947915854343047e-26,123.41076996282027,4139548581585356e-30,0.02859466113158148
13601,5461348520145958e-26,121.32353635145196,32588338996554526e-31,0.026421248143795952
13701,956365495723316e-26,119.27160390666525,25663222220437973e-31,0.02441303116913113
13801,5222993935243357e-28,117.25437558347433,2020534254367928e-30,0.022557454046882933
13901,16833029727012645e-27,115.27126443465349,15911281575072853e-31,0.02084291498061218
14001,50382033171549926e-27,113.32169343995487,12529919144354514e-31,0.019258693999159807
14101,9521464483069077e-26,111.40509533821457,9867170222596125e-31,0.017794885931179873
14201,14680409822033313e-26,109.52091246229806,7772155261452778e-31,0.016442338474120743
14301,2020147375659728e-25,107.66859657683761,6111390017498379e-31,0.01519259497043743
14401,2584629394625066e-25,105.84760871871362,4812806701654333e-31,0.014037841533249643
14501,31422254769799835e-26,104.057419040234,37897498235158727e-32,0.012970858190854202
14601,36844468692981186e-26,102.29750665496611,29818468390818307e-32,0.01198497374462829
14701,4199631484553737e-25,100.56735948617566,23491456040158175e-32,0.011074024058077385
14801,4686323916493763e-25,98.86647411782938,18496369667103373e-32,0.01023231351623458
14901,5141262984467749e-25,97.19435564811741,1456904317216287e-31,0.009454579414440467
15001,5561609989090118e-25,95.55051754545296,1146807910269707e-31,0.008735959053848068
15101,5949069190671501e-25,93.93448150690793,902694627613504e-31,0.008071959337921172
15201,6302786827473302e-25,92.34577731904214,710523972142129e-31,0.007458428679831355
15301,662559046119977e-24,90.7839427210868,5590538484635933e-32,0.0068915310451077155
15401,6917886677132792e-25,89.24852327044181,4403193235096643e-32,0.006367721967243822
15501,7183427643133476e-25,87.73907221044782,346840577428963e-31,0.005883726386301979
15601,7422478313245263e-25,86.25515034039474,27310259887063514e-33,0.0054365181719531275
15701,763772225542136e-24,84.79632588772873,2148609079114999e-32,0.005023301202922325
15801,7831629553363836e-25,83.36217438242065,16925645741680188e-33,0.004641491884541143
15901,8005422007259756e-25,81.95227853345902,1331495057151683e-32,0.004288702995099778
16001,8161624599069242e-25,80.56622810743228,10487330867644036e-33,0.0039627287600000035
16101,8301282916515101e-25,79.20361980916414,8259971303717153e-33,0.0036615310603866666
16201,8426087033031973e-25,77.86405716436799,6502507304391744e-33,0.0033832266900286905
16301,8537541251717672e-25,76.54715040428589,5120746963140746e-33,0.0031260755807745997
16401,8636874962135001e-25,75.25251635227869,4034155334462706e-33,0.002888469922963508
16501,8725619764724052e-25,73.97977831233422,3176217642556755e-33,0.0026689241127680814
16601,8804593219129058e-25,72.72856595946094,25008512768463154e-34,0.0024660654636163505
16701,8874996648155158e-25,71.49851523193578,19675543971697224e-34,0.002278625623616517
16801,8937845556162989e-25,70.289268225374,15479084067729087e-34,0.0021054326453231204
16901,8993670788592596e-25,69.10047308859068,12183853374931896e-34,0.0019454036582616525
17001,9043434592602914e-25,67.93178392122377,9587960018290452e-34,0.0017975380983973484
17101,9087683696217528e-25,66.78286067308824,75507433549981e-32,0.001660911452216142
17201,9127073054375794e-25,65.65336904523281,5946811057094849e-34,0.0015346694763033251
17301,9162059636313088e-25,64.54298039266982,4681105389120341e-34,0.0014180228562784495
17401,9193222703075037e-25,63.451371628750316,3685488866044018e-34,0.001310242271692034
17501,922092312055743e-24,62.37822513115654,2900014057517732e-34,0.00121065383602787
17601,9245445277408909e-25,61.3232286494842,2281878408959719e-34,0.001118634883300039
17701,9267264783260775e-25,60.28607521438781,17963504414437435e-35,0.0010336100749007873
17801,9286647747923327e-25,59.26646304826278,1413962117022781e-34,0.0009550478023577417
17901,9303819010368041e-25,58.264095477437955,1113664052246325e-34,0.0008824568635090973
18001,9319106696953597e-25,57.27868084585337,8769554689646021e-35,0.0008153833913149167
18101,9332674257958119e-25,56.309932430197904,6907475459464204e-35,0.0007534080161022631
18201,9344699166419203e-25,55.35756835648215,5440658662921269e-35,0.000696143243501413
18301,9355396704330527e-25,54.42131151802243,42839245055211053e-36,0.0006432310316789738
18401,9364868088250265e-25,53.50088949481179,33744976059601147e-36,0.0005943405527198181
18501,9373279782146847e-25,52.5960344742547,26583715378814016e-36,0.0005491661241611177
18601,9380746993984924e-25,51.70648317324244,20935046380081098e-36,0.0005074252977456099
18701,9387378711875133e-25,50.8319767615463,16486320959803385e-36,0.00046885709344424105
18801,9393269814610593e-25,49.97226078650655,1298907235138463e-35,0.00043322036770659553
18901,9398481447573376e-25,49.12708509899497,10222695156085897e-36,0.0004002923057367748
19001,9403115501183413e-25,48.29620378062976,805149304069121e-35,0.00036986702836784514
19101,9407254760890568e-25,47.47937507222128,6341250277634362e-36,0.00034175430482448173
19201,9410903503711994e-25,46.67636130342817,4993311018727088e-36,0.0003157783633255008
19301,9414137067616888e-25,45.88692882360297,3928444911590022e-36,0.0002917767920896979
19401,9417002417448382e-25,45.11084793380749,3093307485009289e-36,0.00026959952387364773
19501,9419546372077741e-25,44.347892819978,2435244073335216e-36,0.00024910789769240157
19601,9421807347744696e-25,43.5978414872207,19182423102847312e-37,0.0002301737918565871
19701,9423819183222317e-25,42.86047569521852,15106625595774162e-37,0.00021267882290532255
19801,9425599235278368e-25,42.13558089473029,1190055627212277e-36,0.0001965136054263561
19901,942717770432436e-24,41.4229461651641,937397836538462e-36,0.000181577068135537

